Morality is Non-Binary: Building a Pluralist Moral Sentence Embedding Space using Contrastive Learning

Recent advances in NLP show that language models retain a discernible level of knowledge in deontological ethics and moral norms. However, existing works often treat morality as binary, ranging from right to wrong. This simplistic view does not capture the nuances of moral judgment. Pluralist moral philosophers argue that human morality can be deconstructed into a finite number of elements, respecting individual differences in moral judgment. In line with this view, we build a pluralist moral sentence embedding space via a state-of-the-art contrastive learning approach. We systematically investigate the embedding space by studying the emergence of relationships among moral elements, both quantitatively and qualitatively. Our results show that a pluralist approach to morality can be captured in an embedding space. However, moral pluralism is challenging to deduce via self-supervision alone and requires a supervised approach with human labels.

==> tikz/purity/sup.dat <==
x y
2 0.29686013320647003
3 0.3644148430066603
4 0.44719314938154137
5 0.5394862036156042
6 0.5994291151284491
7 0.6398667935299714
8 0.670313986679353
9 0.7055185537583254
10 0.7102759276879163
11 0.692197906755471
12 0.6955280685061845
13 0.69267364414843
14 0.7021883920076119
15 0.6955280685061845

==> tikz/purity/sup_base.dat <==
x y
2 0.29971455756422455
3 0.3206470028544244
4 0.3839200761179829
5 0.41531874405328256
6 0.4548049476688868
7 0.4900095147478592
8 0.5285442435775451
9 0.5076117982873454
10 0.5585156993339676
11 0.6198858230256898
12 0.5908658420551856
13 0.6270218839200761
14 0.648430066603235
15 0.6374881065651761

==> tikz/purity/unsup.dat <==
x y
2 0.24405328258801143
3 0.2730732635585157
4 0.27497621313035203
5 0.37345385347288296
6 0.39200761179828736
7 0.46907706945765937
8 0.42055185537583256
9 0.43387250237868696
10 0.44766888677450045
11 0.4552806850618459
12 0.5080875356803045
13 0.5085632730732635
14 0.4838249286393911
15 0.50523311132255

==> tikz/purity/unsup_base.dat <==
x y
2 0.28353948620361563
3 0.37107516650808753
4 0.41817316841103713
5 0.41579448144624165
6 0.4714557564224548
7 0.4686013320647003
8 0.46574690770694577
9 0.48430066603235017
10 0.5028544243577545
11 0.5318744053282588
12 0.5076117982873454
13 0.5337773549000951
14 0.5651760228353948
15 0.5742150333016175

==> tikz/silhouette/sup.dat <==
x y
2 0.13275133
3 0.115682006
4 0.11254016
5 0.11701042
6 0.12623888
7 0.13736427
8 0.1405518
9 0.14576542
10 0.13849948
11 0.13805504
12 0.13382545
13 0.12719685
14 0.12621902
15 0.11921959

==> tikz/silhouette/sup_base.dat <==
x y
2 0.073911965
3 0.051937047
4 0.05371758
5 0.055435658
6 0.0492245
7 0.051964365
8 0.05356382
9 0.054387983
10 0.05610098
11 0.05978079
12 0.060088955
13 0.061649587
14 0.061921496
15 0.064566016

==> tikz/silhouette/unsup.dat <==
x y
2 0.025433192
3 0.025393663
4 0.025034813
5 0.02698324
6 0.028100718
7 0.030460743
8 0.029745918
9 0.030783432
10 0.03324255
11 0.034251392
12 0.033529706
13 0.03710323
14 0.036967114
15 0.0393454

==> tikz/silhouette/unsup_base.dat <==
x y
2 0.03653797
3 0.034197263
4 0.03170901
5 0.030562853
6 0.032727197
7 0.036587738
8 0.035840835
9 0.036848813
10 0.038312476
11 0.03959923
12 0.03909065
13 0.04175631
14 0.043553777
15 0.041864593
